MeerKAT's View of the Bullet Cluster 1E 0657-55.8

The Bullet cluster (1E 0657-55.8) is a massive merging system at redshift $z$=0.296, known to host a powerful radio halo and a relic. Here we present high fidelity MeerKAT L-band (0.9-1.7 GHz) observations of the Bullet cluster, in which we trace a larger extent of both the radio halo and relic in comparison to previous studies. The size of the recovered radio halo is 1.6 Mpc $\times$ 1.3 Mpc and the largest linear size of the relic is ~988 kpc. We detect a new decrement feature on the southern outskirts of the halo emission, where a region appears to have a lower surface brightness in comparison to its surroundings. The larger extension on the outskirts of the halo is faint, which suggests lower relativistic electron density or a weaker magnetic field. An in-band spectral index map of the radio halo reveals a hint of radial steepening towards the edges of the diffuse source, likely due to synchrotron electron ageing. The integrated spectral index of the radio halo is 1.1$\pm$0.2. We perform a radio-X-ray surface brightness point-to-point analysis, which reveals a linear correlation for the radio halo. This indicates that the radio halo emission is produced by primary re-acceleration mechanisms. Finally, we derive a radio Mach number of M_R= 4.6$\pm$0.9 for the relic shock region, which is higher than the Mach number inferred by earlier analyses based on X-ray data. Discrepancies between radio and X-ray Mach numbers have been observed for multiple systems, with studies suggesting that this is due to various factors, including relic orientation.

==> Bullet-Cl/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
